Inferring the Helium abundance of extragalactic Globular Clusters using Integrated Spectra

The leading method for the determination of relevant stellar population parameters of unresolved extragalactic Globular Clusters is through the study of their integrated spectroscopy, where Balmer line-strength indices are considered to be age sensitive. Previously, a splitting in the highly optimised spectral line-strength index H$\beta_o$ was observed in a sample of Galactic globular clusters at all metallicities resulting in an apparent "upper branch" and "lower branch" of globular clusters in the H$\beta_o$ - [MgFe] diagram. This was suggested to be caused by the presence of hot Blue straggler stars (BSSs), resulting in an underestimation of 'spectroscopic' ages in the upper branch. Over a decade on, we look to re-evaluate these findings. We make use of new, large Galactic Globular Cluster integrated spectroscopy datasets. To produce a large, homogeneously combined sample we have considered a number of factors including the radial dependence of Balmer and metal lines. Using this new sample, in disagreement with previous work, we find the splitting in H$\beta_o$ only occurs at intermediate to high metallicities ([M/H]$>-1$), and is not the result of an increased fraction of BSSs, but rather is due to an increased Helium abundance. We explore the possible impact of varying Helium on simple stellar population models to provide a theoretical basis for our hypothesis and then use the relationship between upper branch candidacy and enhanced Helium to predict the Helium content of three M31 clusters. We discuss what this can tell us about their mass and fraction of first generation stars.

==> readme.txt <==
-------------------------------------------------------------
SOURCE FILE FOLDER (.ZIP) FORMAT
-------------------------------------------------------------

The following submission to MNRAS contains all the required source files for the .tex file to run and for LATEX to produce a .pdf copy of the submitted paper:

- All 13 Figures are located in the 'Figures' folder and are in .pdf format. 
- The Bibtex file is named 'biblo.bib'
- the .tex file is named 'mnras_template.tex' and was originally taken from the MNRAS overleaf template available. The .bst and .cls files were taken from the template also.
